Hubble Space Telescope Observations of [O~III] Emission in Nearby QSO2s: Physical Properties of the Ionised Outflows

We use Hubble Space Telescope (HST)/ Space Telescope Imaging Spectrograph (STIS) long-slit G430M and G750M spectra to analyse the extended [O~III] 5007A emission in a sample of twelve nearby (z < 0.12) luminous (L_bol > 1.6 x 10^45 erg s^-1) QSO2s. The purpose of the study is to determine the properties of the mass outflows of ionised gas and their role in AGN feedback. We measure fluxes and velocities as functions of radial distances. Using Cloudy models and ionising luminosities derived from [O~III] 5007A, we are able to estimate the densities for the emission-line gas. From these results, we derive masses of [O~III]-emitting gas, mass outflow rates, kinetic energies, kinetic luminosities, momenta and momentum flow rates as a function of radial distance for each of the targets. For the sample, masses are several times 10^3 - 10^7 solar masses and peak outflow rates are 9.3 x 10^-3 Msun/yr to 10.3 Msun/yr. The peak kinetic luminosities are 3.4 x 10^-8 to 4.9 x 10^-4 of the bolometric luminosity, which does not approach the 5.0 x 10^-3 - 5.0 x 10^-2 range required by some models for efficient feedback. For Mrk 34, which has the largest kinetic luminosity of our sample, in order to produce efficient feedback there would have to be 10 times more [O~III]-emitting gas than we detected at its position of maximum kinetic luminosity. Three targets show extended [O~III] emission, but compact outflow regions. This may be due to different mass profiles or different evolutionary histories.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
